Corpus Distillation for Effective Fuzzing: A Comparative Evaluation

Mutation-based fuzzing typically uses an initial set of non-crashing seed inputs (a corpus) from which to generate new inputs by mutation. A corpus of potential seeds will often contain thousands of similar inputs. This lack of diversity can lead to wasted fuzzing effort by exhaustive mutation from all available seeds. To address this, fuzzers come with distillation tools (e.g., afl-cmin) that select the smallest subset of seeds that triggers the same range of instrumentation data points as the full corpus. Common practice suggests that minimizing the number and cumulative size of the seeds leads to more efficient fuzzing, which we explore systematically. We present results of 34+ CPU-years of fuzzing with five distillation approaches to understand their impact in finding bugs in real-world software. We evaluate a number of techniques, includibng the existing afl-cmin and Minset, and also MoonLight---a freely available, configurable, state-of-the-art, open-source, tool. Our experiments compare the effectiveness of distillation approaches, targeting the Google Fuzzer Test Suite and a diverse set of six real-world libraries and programs, covering 13 different input file formats across 16 programs. Our results show that distillation is a necessary precursor to any fuzzing campaign when starting with a large initial corpus. We compare the effectiveness of alternative distillation approaches. Notably, our experiments reveal that state-of-the-art distillation tools (such as MoonLight and Minset) do not exclusively find all of the 33 bugs (in the real-world targets) exposed by our combined campaign: each technique appears to have its own strengths. We find (and report) new bugs with MoonLight that are not found by Minset, and vice versa. Moreover, afl-cmin fails to reveal many of these bugs. Of the 33 bugs revealed in our campaign, seven new bugs have received CVEs.

==> data/charts/unweighted_greedy.csv <==
rows,cols,init singularities,soln size,non opt size,soln weight,non opt weight,name
184406,1747600,1714210,118,118,118,118,RARFile
183235,1747592,1714832,134,134,134,134,ZIPJARFile
132152,1747496,1703038,299,299,299,299,Unknownformat
119488,1747592,1708186,108,108,108,108,MicrosoftCabinetFile
69991,1384072,1340518,454,454,454,454,InternetHTML
67296,1747496,1640834,724,724,724,724,AdobeAcrobatPDF
43515,1387928,1359646,226,226,226,226,Text7BitFile
34039,1747592,1467775,1030,1030,1030,1030,UNIXGZip
26886,1747512,1713919,142,142,142,142,JPEGFileInterchange
14269,1350944,963893,735,735,735,735,MicrosoftPowerPoint972004
7836,1337616,1070145,766,766,766,766,MicrosoftWord20032004
7512,1351464,1329103,53,53,53,53,CompuserveGIF
6978,1350968,1246071,453,453,453,453,MicrosoftExcel2000
5666,1352544,1341101,28,28,28,28,TrueTypeFontFile
5082,1329200,1206943,560,560,560,560,MicrosoftWord2000
4831,1384072,1360231,97,97,97,97,PortableNetworkGraphicsFormat
4739,1384072,1356118,179,179,179,179,UnknownANSI8
4384,1384072,1372824,16,16,16,16,WindowsSound
4104,763592,742184,50,50,50,50,ScalableVectorGraphicsFile
3901,1337616,1211988,514,514,514,514,MicrosoftWord2002
3683,1386320,1271664,294,294,294,294,PostScript
3479,1174512,1148345,88,88,88,88,ExtensibleMarkupLanguageXML
2614,1351552,1325178,46,46,46,46,ProgressiveJPEG
2064,1343424,1244480,354,354,354,354,MicrosoftWord9798
1595,1384072,1368235,23,23,23,23,WindowsIcon
1173,1388232,1368057,23,23,23,23,XWindowsPixmap
1000,1293936,1222538,200,200,200,200,MicrosoftExcel5070
900,889096,864491,29,29,29,29,InternetMessage
817,1325792,1229130,199,199,199,199,MicrosoftExcel97982004
779,1386464,1202578,121,121,121,121,AutoCADDXFASCII
765,1174440,1148214,66,66,66,66,UTF8encodedText
649,1343448,1288765,172,172,172,172,Word60or70
541,1386680,1365080,94,94,94,94,TaggedImageFileFormat
541,1312480,1264996,155,155,155,155,WordPerfect61120X35
492,1192784,1159823,61,61,61,61,TextMail
467,1246480,1224209,28,28,28,28,DBaseIII
459,1343328,1268993,138,138,138,138,MicrosoftExcel2002
453,1351672,1336712,21,21,21,21,MacPaint
400,1386280,1324624,158,158,158,158,RichTextFormat
348,1199280,1161569,95,95,95,95,Word2000HTML
338,1351600,1336287,37,37,37,37,Windows982000Bitmap
270,1331968,1310016,35,35,35,35,mboxRFC822mailbox
266,1394528,1370726,82,82,82,82,JPEG2000
255,768144,754513,17,17,17,17,WindowsMediaAudio
254,1061616,990006,112,112,112,112,MicrosoftExcel2003
233,1293376,1197147,122,122,122,122,MicrosoftPowerPoint20072008
214,1337624,1245538,130,130,130,130,MicrosoftWord20072008
188,715272,682407,77,77,77,77,Ichitaro8x13x20042010
185,744968,726016,28,28,28,28,AutoDeskDWFArchiveFile
184,1384072,1369028,19,19,19,19,WindowsBitmap
175,732960,680422,94,94,94,94,Hangul20022010WordProcessor
173,788360,715542,83,83,83,83,MicrosoftWord20102011
173,731664,680935,90,90,90,90,KingsoftOfficeWriterFile
156,743376,732052,23,23,23,23,AutoDeskDWF
141,1307528,1264251,56,56,56,56,MicrosoftExcel40
135,686848,631329,72,72,72,72,KingsoftOfficeSpreadsheetFile
134,1384072,1369302,7,7,7,7,OS2v2Bitmap
128,1386408,1364591,36,36,36,36,EnhancedWindowsMetafile
126,1386792,1345010,58,58,58,58,WordPerfect5152
125,731664,660225,86,86,86,86,MicrosoftPowerPoint20102011
122,1329208,1241305,57,57,57,57,EPSTIFFHeader
110,1384072,1369223,11,11,11,11,OS2Bitmap
109,662496,608029,73,73,73,73,OpenOffice3xDrawODF12
108,788760,742537,70,70,70,70,OpenOffice3xWriterODF12
100,1222744,1163006,69,69,69,69,InternetMailMessage
96,785288,764325,26,26,26,26,7zArchiveFile
90,1386232,1342953,51,51,51,51,MacWord5x
89,731664,697834,58,58,58,58,OpenOffice3xCalcODF12
88,1229368,1175975,58,58,58,58,MHTMLWebArchive
87,1305024,1265566,60,60,60,60,PowerPoint70
83,1312488,1286832,31,31,31,31,MacromediaFlash48
80,789840,754985,38,38,38,38,Excel2000HTML
76,657816,589284,45,45,45,45,OpenOffice3xImpressODF12
74,1386672,1365384,15,15,15,15,EXEDLLFile
73,1038360,990707,52,52,52,52,OpenOffice1xImpress
71,1352592,1337438,10,10,10,10,PBMPortableBitmap
67,768160,755443,11,11,11,11,QuicktimeMovie
66,720624,681235,51,51,51,51,OpenOffice1xWriter
65,733288,684903,44,44,44,44,OpenOffice2xImpressODF11
64,733280,694461,45,45,45,45,OpenOffice2xCalcODF11
64,716696,670865,45,45,45,45,OutlookEmail
64,708928,677855,21,21,21,21,IGESDrawingFileFormat
57,875872,847591,25,25,25,25,PowerPoint2000HTML
54,695080,652337,39,39,39,39,Hangul97WordProcessor
53,716848,691424,28,28,28,28,vCard
52,656048,613542,37,37,37,37,OpenOffice2xWriterODF11
51,662496,620918,42,42,42,42,OpenOffice2xDrawODF11
48,757432,746209,12,12,12,12,ISOBaseMediaFile
47,1386224,1349626,39,39,39,39,OpenOffice1xCalc
46,1386664,1371395,13,13,13,13,Paintbrush
45,468000,457584,3,3,3,3,MicrosoftPublisher2007
44,1384072,1369005,17,17,17,17,PPMPortablePixmap
44,1351808,1332500,9,9,9,9,XWindowsBitmap
43,1384304,1355285,24,24,24,24,MacPICT2
42,1386664,1347432,31,31,31,31,WordforWindows20
42,523760,501570,27,27,27,27,UUEEncodedText
41,1292520,1236174,34,34,34,34,MicrosoftExcel20072008
40,687104,658536,17,17,17,17,OutlookContact
38,1285408,1252175,28,28,28,28,PowerPoint40
38,683640,638873,30,30,30,30,MicrosoftVisio20032007
37,1392648,1370390,20,20,20,20,AppleiWorkKeynoteFile
37,693408,653109,27,27,27,27,OpenOffice1xDraw
37,656056,597330,35,35,35,35,MicrosoftPowerPoint20072008MacroEnabledPresentation
36,632272,606298,17,17,17,17,WordPro97Millennium
35,1386656,1366845,13,13,13,13,AdobePhotoshop
35,731664,678061,32,32,32,32,MicrosoftExcel20102011Workbook
32,1386800,1370593,20,20,20,20,Targa
32,582000,568746,6,6,6,6,CorelDraw90
32,566568,545874,13,13,13,13,StarOffice52Writer
31,731664,675967,29,29,29,29,MicrosoftExcel20072008MacroEnabledWorkbook
28,1384136,1358370,16,16,16,16,StarOffice52Impress
28,847184,818536,19,19,19,19,MicrosoftXMLPaperSpecification
28,668392,657825,3,3,3,3,GenericPasswordProtectedMicrosoftOffice2007Document
28,505560,491599,11,11,11,11,WindowsCursor
26,1386304,1366977,13,13,13,13,WindowsMetafile
26,492040,434154,24,24,24,24,MicrosoftPowerPoint20072008Template
25,1394480,1373072,17,17,17,17,JPEG2000jpfExtension
25,1386560,1363607,11,11,11,11,BinHexEncodedText
25,731664,678376,22,22,22,22,MicrosoftExcel20072008Binary
25,442552,423239,19,19,19,19,WindowsWorks40DB
24,743376,732402,6,6,6,6,ResourceInterchangeFileFormat
24,668224,621505,24,24,24,24,MicrosoftExcel20072008Template
24,551256,527436,18,18,18,18,MicrosoftWorksSS607080
23,1355704,1224753,23,23,23,23,AutoCAD200420052006Drawing
23,1072920,1027475,23,23,23,23,MicrosoftPowerPoint20002002
23,731664,677621,23,23,23,23,MicrosoftExcel20102011MacroEnabledWorkbook
23,564976,554727,3,3,3,3,MicrosoftWorks2000
22,786424,775229,6,6,6,6,AdobeIndesign
22,678704,669005,4,4,4,4,CorelDraw120
21,1384072,1373073,4,4,4,4,StuffIt
21,716688,606119,20,20,20,20,AutoCAD20002002Drawing
21,562032,539048,20,20,20,20,QuattroProWin7080
20,1081032,1042574,19,19,19,19,MacPowerPoint40
20,764400,745895,7,7,7,7,UNIXTar
20,644536,619374,15,15,15,15,MicrosoftProject200020022003
19,763416,750652,10,10,10,10,MPEGLayer3ID3Ver2x
18,848512,801052,17,17,17,17,MicrosoftPowerPointDual9597
17,1135400,1115467,7,7,7,7,WordPerfect42
17,786648,745057,15,15,15,15,AppleiWorkPagesFilePreview
17,549696,520564,8,8,8,8,MicrosoftExcel2007ExcelAddinMacroFile
17,519304,496881,15,15,15,15,AppleiWorkNumbersFile
17,450344,440114,9,9,9,9,WindowsHelpFile
16,492024,438449,14,14,14,14,MicrosoftPowerPoint20102011Template
15,873240,849728,14,14,14,14,MicrosoftExcel30
15,773536,760059,8,8,8,8,WindowsMediaVideo
15,765840,743555,12,12,12,12,UnknownUnicode
15,587264,577579,4,4,4,4,CorelDraw110
14,684736,665634,12,12,12,12,WindowsWrite
14,683472,646784,14,14,14,14,Visio6x
14,551392,532795,11,11,11,11,WindowsWorks40SS
14,548176,502737,14,14,14,14,MicrosoftExcel20102011Template
13,1384040,1268265,13,13,13,13,AutoCAD200720082009Drawing
13,788736,766996,11,11,11,11,MicrosoftAccess200020022003
13,607944,584574,10,10,10,10,Micrografxproduct
13,548664,499479,12,12,12,12,MicrosoftExcel20072008MacroEnabledTemplate
12,1386352,1371506,9,9,9,9,RASSunRaster
12,1380472,1243324,12,12,12,12,AutoCAD201020112012Drawing
11,1351720,1325265,9,9,9,9,WordPerfectGraphic
11,693240,654767,10,10,10,10,CorelDraw80
11,580464,570781,3,3,3,3,CorelDraw100
11,551400,533207,11,11,11,11,Lotus12310
11,548512,495538,11,11,11,11,MicrosoftExcel20102011MacroEnabledTemplate
10,1351888,1325967,9,9,9,9,CGMGraphicMetafile
10,763376,711957,10,10,10,10,MicrosoftPowerPoint20072008Slideshow
10,731664,703754,9,9,9,9,MicrosoftExcel20102011Binary
10,684992,658241,10,10,10,10,WordPerfect7080100X3X4
9,1384168,1348494,9,9,9,9,StarOffice67Writer
9,687264,655586,9,9,9,9,OutlookAppointment
9,644552,619185,8,8,8,8,MicrosoftProject2007
9,466664,436200,9,9,9,9,CorelPresentations70120X35
9,464520,437513,7,7,7,7,MicrosoftProject2010
8,1386232,1360778,7,7,7,7,MacWord40
8,1262520,1229895,8,8,8,8,MacPowerPoint30
8,1086232,1047766,8,8,8,8,WordPerfect60
8,788016,767001,8,8,8,8,MicrosoftAccess9597
8,650032,604012,8,8,8,8,MicrosoftPowerPoint20102011MacroEnabledPresentation
7,787544,767717,7,7,7,7,Lotus12320
7,782144,771041,4,4,4,4,MPEG2video
7,763640,751107,5,5,5,5,MPEG4file
7,672848,652102,7,7,7,7,WirelessMarkupLanguageWML
7,562048,539062,7,7,7,7,PasswordProtectedQuattroProWin90X3X5
7,562040,538914,7,7,7,7,QuattroProWin100
6,1301760,1280603,6,6,6,6,MicrosoftExcel2x
6,1276016,1249965,6,6,6,6,InternetNewsMessage
6,1140072,1119982,4,4,4,4,MicrosoftExcelXML2003
6,1117016,1096435,5,5,5,5,Wordstar40
6,726432,682793,5,5,5,5,MicrosoftWord2013
6,666272,650893,4,4,4,4,PaintShopPro
6,549704,519781,5,5,5,5,MicrosoftExcel20102011ExcelAddinMacroFile
5,1386264,1347681,5,5,5,5,StarOffice67Impress
5,1312480,1291519,5,5,5,5,WordforDOS5x
5,743376,732307,4,4,4,4,RealAudioRealVideo
5,685464,646700,5,5,5,5,Lotus12398MillenniumEdition
5,639624,605619,4,4,4,4,UUEEncodedContinuedPart
5,560848,539585,5,5,5,5,QuattroProWin60
5,443272,416357,5,5,5,5,AppleMail20MessageEMLX
4,1384080,1365343,4,4,4,4,LZHCompress
4,1264416,1242714,4,4,4,4,WordPerfect50
4,988464,958236,4,4,4,4,InternetHTMLUnicode
4,743376,732670,4,4,4,4,JavaClassFile
4,674104,575237,4,4,4,4,AutoCADDrawing14
4,562040,540931,4,4,4,4,QuattroProforWindows
4,505264,482143,4,4,4,4,MacPICT
4,480872,470463,2,2,2,2,MicrosoftPublisher20002003
4,464504,442451,4,4,4,4,MicrosoftProject98
3,1386344,1359457,3,3,3,3,StarOffice67Calc
3,1292816,1270420,3,3,3,3,vCalendar
3,999992,979880,3,3,3,3,WordforDOS4x
3,788608,768998,3,3,3,3,QuattroPro50
3,743864,732945,3,3,3,3,WindowsVideo
3,743376,732569,3,3,3,3,MacromediaFlash9
3,693384,674599,3,3,3,3,IBMDCARFT
3,683000,654076,3,3,3,3,Visio5x
3,654656,627349,3,3,3,3,StarOffice8WriterODF11
3,643320,624558,3,3,3,3,MicrosoftAccess
3,618880,599661,3,3,3,3,WindowsWorks40WP
3,604416,567943,3,3,3,3,MIFF
3,548168,517482,3,3,3,3,MicrosoftExcel2013Template
3,515376,492199,3,3,3,3,WordPerfectGraphic2
3,450280,440075,2,2,2,2,MPEG1audioLayer3
3,440584,422264,3,3,3,3,WindowsWorks30DB
2,1386784,1368056,2,2,2,2,KodakPhotoCD
2,1386664,1358785,2,2,2,2,StarOffice67Draw
2,1352592,1337722,2,2,2,2,PGMPortableGraymap
2,1352512,1333339,2,2,2,2,CALSRasterFileFormat
2,1343472,1321487,2,2,2,2,WordPerfect51FarEast
2,1245504,1225596,2,2,2,2,Lotus1233x
2,743376,732140,2,2,2,2,WindowsCompiledHelpFile
2,741560,730987,2,2,2,2,SelfUnZIPpingEXE
2,721704,688401,2,2,2,2,WordPerfect80100
2,720104,683958,2,2,2,2,MicrosoftPowerPoint2013
2,692088,675819,2,2,2,2,CorelDraw70
2,675728,592937,2,2,2,2,AutoCADDrawing13
2,668400,634245,2,2,2,2,MicrosoftExcel2013Workbook
2,662104,629001,2,2,2,2,StarOffice8DrawODF11
2,657760,625373,2,2,2,2,IBMLotusSymphonyPresentationODF11
2,657344,622242,2,2,2,2,StarOffice9ImpressODF12
2,654440,631554,2,2,2,2,Lotus12397Edition
2,640400,623441,2,2,2,2,Paradox
2,633888,623280,2,2,2,2,LotusDataInterchangeFormat
2,603744,578818,2,2,2,2,MIFF55
2,602952,577831,2,2,2,2,MIFF40
2,587328,570091,2,2,2,2,WindowsMetafile5000
2,551256,533459,2,2,2,2,WindowsWorks30SS
2,515896,492124,2,2,2,2,WordPerfectGraphic70120X35
2,467664,431926,2,2,2,2,AppleiWorkKeynoteFilePreview
2,451304,440056,2,2,2,2,MPEG2audioLayer3
2,451288,432764,2,2,2,2,MicrosoftOutlookPSTOST2003200720102013
2,451064,432640,2,2,2,2,MicrosoftOutlookPSTOST972000XP
2,197368,155549,2,2,2,2,MicrosoftPowerPoint20102011Slideshow
1,1386000,1367527,1,1,1,1,XWindowsDump
1,1385544,1360855,1,1,1,1,OS2Metafile
1,1384072,1374333,1,1,1,1,MIDIFile
1,1312456,1284571,1,1,1,1,PowerPoint30
1,820816,791585,1,1,1,1,Freelance9697MillenniumEdition
1,788400,769274,1,1,1,1,QuattroPro
1,763344,743439,1,1,1,1,MicrosoftOfficeThemeFile
1,762896,744717,1,1,1,1,EBCDICencodedText
1,743432,732003,1,1,1,1,JPEG2000mj2Extension
1,743376,732193,1,1,1,1,WindowsClipboardFile
1,733272,698586,1,1,1,1,MicrosoftExcel2013MacroEnabledTemplate
1,727224,708592,1,1,1,1,Selfextracting7zArchiveFile
1,727000,715112,1,1,1,1,ID3Ver1x
1,726408,716323,1,1,1,1,MPEG1audioLayer1
1,688888,665527,1,1,1,1,CorelDraw50
1,669752,649237,1,1,1,1,MSExcelMac40Workbook
1,656616,636616,1,1,1,1,IBMLotusSymphonySpreadsheetODF11
1,654808,635778,1,1,1,1,StarOffice8CalcODF11
1,654736,624703,1,1,1,1,StarOffice9WriterODF12
1,639448,616724,1,1,1,1,GEM
1,618752,599734,1,1,1,1,WindowsWorks30WP
1,605704,584964,1,1,1,1,Visio4x
1,587216,503519,1,1,1,1,AutoCADDrawing12
1,560800,540154,1,1,1,1,QuattroProWinX4
1,556608,536030,1,1,1,1,QuattroProWin110
1,556096,536280,1,1,1,1,QuattroProWinX5
1,549712,531427,1,1,1,1,MicrosoftExcel2013ExcelAddinMacroFile
1,529000,499198,1,1,1,1,Excel40Chart
1,504528,486158,1,1,1,1,KodakFlashPix
1,477584,444360,1,1,1,1,Freelance
1,460728,450560,1,1,1,1,MicrosoftWindowsExplorerCommandFile
1,460712,442883,1,1,1,1,MicrosoftOneNoteFile
1,447152,428038,1,1,1,1,OutlookDistributionList
1,137000,110601,1,1,1,1,MicrosoftWord20072008Template


==> data/charts/unweighted_milhayes.csv <==
rows,cols,init singularities,soln size,non opt size,soln weight,non opt weight,name
184406,1747600,1714210,112,2,112,2,RARFile
183235,1747592,1714832,127,1,127,1,ZIPJARFile
132152,1747496,1703038,279,2,279,2,Unknownformat
119488,1747592,1708186,95,2,95,2,MicrosoftCabinetFile
69991,1384072,1340518,410,1,410,1,InternetHTML
67296,1747496,1640834,664,2,664,2,AdobeAcrobatPDF
43515,1387928,1359646,207,4,207,4,Text7BitFile
34039,1747592,1467775,1005,1,1005,1,UNIXGZip
26886,1747512,1713919,131,1,131,1,JPEGFileInterchange
14269,1350944,963893,707,0,707,0,MicrosoftPowerPoint972004
7836,1337616,1070145,745,1,745,1,MicrosoftWord20032004
7512,1351464,1329103,46,3,46,3,CompuserveGIF
6978,1350968,1246071,433,0,433,0,MicrosoftExcel2000
5666,1352544,1341101,27,0,27,0,TrueTypeFontFile
5082,1329200,1206943,542,0,542,0,MicrosoftWord2000
4831,1384072,1360231,94,0,94,0,PortableNetworkGraphicsFormat
4739,1384072,1356118,169,0,169,0,UnknownANSI8
4384,1384072,1372824,15,1,15,1,WindowsSound
4104,763592,742184,48,0,48,0,ScalableVectorGraphicsFile
3901,1337616,1211988,500,0,500,0,MicrosoftWord2002
3683,1386320,1271664,276,1,276,1,PostScript
3479,1174512,1148345,78,1,78,1,ExtensibleMarkupLanguageXML
2614,1351552,1325178,42,0,42,0,ProgressiveJPEG
2064,1343424,1244480,346,1,346,1,MicrosoftWord9798
1595,1384072,1368235,22,1,22,1,WindowsIcon
1173,1388232,1368057,20,0,20,0,XWindowsPixmap
1000,1293936,1222538,193,0,193,0,MicrosoftExcel5070
900,889096,864491,28,0,28,0,InternetMessage
817,1325792,1229130,196,0,196,0,MicrosoftExcel97982004
779,1386464,1202578,120,0,120,0,AutoCADDXFASCII
765,1174440,1148214,65,0,65,0,UTF8encodedText
649,1343448,1288765,164,0,164,0,Word60or70
541,1386680,1365080,89,0,89,0,TaggedImageFileFormat
541,1312480,1264996,152,0,152,0,WordPerfect61120X35
492,1192784,1159823,59,0,59,0,TextMail
467,1246480,1224209,27,0,27,0,DBaseIII
459,1343328,1268993,137,0,137,0,MicrosoftExcel2002
453,1351672,1336712,20,0,20,0,MacPaint
400,1386280,1324624,155,0,155,0,RichTextFormat
348,1199280,1161569,94,0,94,0,Word2000HTML
338,1351600,1336287,34,0,34,0,Windows982000Bitmap
270,1331968,1310016,35,0,35,0,mboxRFC822mailbox
266,1394528,1370726,81,0,81,0,JPEG2000
255,768144,754513,15,0,15,0,WindowsMediaAudio
254,1061616,990006,107,0,107,0,MicrosoftExcel2003
233,1293376,1197147,122,0,122,0,MicrosoftPowerPoint20072008
214,1337624,1245538,129,0,129,0,MicrosoftWord20072008
188,715272,682407,76,0,76,0,Ichitaro8x13x20042010
185,744968,726016,27,1,27,1,AutoDeskDWFArchiveFile
184,1384072,1369028,18,0,18,0,WindowsBitmap
175,732960,680422,94,0,94,0,Hangul20022010WordProcessor
173,788360,715542,83,0,83,0,MicrosoftWord20102011
173,731664,680935,89,0,89,0,KingsoftOfficeWriterFile
156,743376,732052,22,0,22,0,AutoDeskDWF
141,1307528,1264251,54,0,54,0,MicrosoftExcel40
135,686848,631329,71,0,71,0,KingsoftOfficeSpreadsheetFile
134,1384072,1369302,7,0,7,0,OS2v2Bitmap
128,1386408,1364591,34,0,34,0,EnhancedWindowsMetafile
126,1386792,1345010,58,0,58,0,WordPerfect5152
125,731664,660225,86,0,86,0,MicrosoftPowerPoint20102011
122,1329208,1241305,57,0,57,0,EPSTIFFHeader
110,1384072,1369223,10,0,10,0,OS2Bitmap
109,662496,608029,71,0,71,0,OpenOffice3xDrawODF12
108,788760,742537,70,0,70,0,OpenOffice3xWriterODF12
100,1222744,1163006,69,0,69,0,InternetMailMessage
96,785288,764325,26,0,26,0,7zArchiveFile
90,1386232,1342953,51,0,51,0,MacWord5x
89,731664,697834,58,0,58,0,OpenOffice3xCalcODF12
88,1229368,1175975,58,0,58,0,MHTMLWebArchive
87,1305024,1265566,59,0,59,0,PowerPoint70
83,1312488,1286832,31,0,31,0,MacromediaFlash48
80,789840,754985,37,0,37,0,Excel2000HTML
76,657816,589284,44,0,44,0,OpenOffice3xImpressODF12
74,1386672,1365384,14,0,14,0,EXEDLLFile
73,1038360,990707,52,0,52,0,OpenOffice1xImpress
71,1352592,1337438,9,0,9,0,PBMPortableBitmap
67,768160,755443,10,0,10,0,QuicktimeMovie
66,720624,681235,51,0,51,0,OpenOffice1xWriter
65,733288,684903,44,0,44,0,OpenOffice2xImpressODF11
64,733280,694461,45,0,45,0,OpenOffice2xCalcODF11
64,716696,670865,45,0,45,0,OutlookEmail
64,708928,677855,20,0,20,0,IGESDrawingFileFormat
57,875872,847591,24,0,24,0,PowerPoint2000HTML
54,695080,652337,39,0,39,0,Hangul97WordProcessor
53,716848,691424,28,0,28,0,vCard
52,656048,613542,37,0,37,0,OpenOffice2xWriterODF11
51,662496,620918,41,0,41,0,OpenOffice2xDrawODF11
48,757432,746209,12,0,12,0,ISOBaseMediaFile
47,1386224,1349626,39,0,39,0,OpenOffice1xCalc
46,1386664,1371395,13,0,13,0,Paintbrush
45,468000,457584,3,0,3,0,MicrosoftPublisher2007
44,1384072,1369005,15,0,15,0,PPMPortablePixmap
44,1351808,1332500,8,0,8,0,XWindowsBitmap
43,1384304,1355285,23,0,23,0,MacPICT2
42,1386664,1347432,31,0,31,0,WordforWindows20
42,523760,501570,27,0,27,0,UUEEncodedText
41,1292520,1236174,33,0,33,0,MicrosoftExcel20072008
40,687104,658536,16,0,16,0,OutlookContact
38,1285408,1252175,27,0,27,0,PowerPoint40
38,683640,638873,29,0,29,0,MicrosoftVisio20032007
37,1392648,1370390,20,0,20,0,AppleiWorkKeynoteFile
37,693408,653109,27,0,27,0,OpenOffice1xDraw
37,656056,597330,35,0,35,0,MicrosoftPowerPoint20072008MacroEnabledPresentation
36,632272,606298,17,0,17,0,WordPro97Millennium
35,1386656,1366845,11,0,11,0,AdobePhotoshop
35,731664,678061,32,0,32,0,MicrosoftExcel20102011Workbook
32,1386800,1370593,18,0,18,0,Targa
32,582000,568746,6,0,6,0,CorelDraw90
32,566568,545874,12,0,12,0,StarOffice52Writer
31,731664,675967,29,0,29,0,MicrosoftExcel20072008MacroEnabledWorkbook
28,1384136,1358370,16,0,16,0,StarOffice52Impress
28,847184,818536,19,0,19,0,MicrosoftXMLPaperSpecification
28,668392,657825,3,0,3,0,GenericPasswordProtectedMicrosoftOffice2007Document
28,505560,491599,10,0,10,0,WindowsCursor
26,1386304,1366977,13,0,13,0,WindowsMetafile
26,492040,434154,24,0,24,0,MicrosoftPowerPoint20072008Template
25,1394480,1373072,17,0,17,0,JPEG2000jpfExtension
25,1386560,1363607,11,0,11,0,BinHexEncodedText
25,731664,678376,22,0,22,0,MicrosoftExcel20072008Binary
25,442552,423239,19,0,19,0,WindowsWorks40DB
24,743376,732402,5,0,5,0,ResourceInterchangeFileFormat
24,668224,621505,24,0,24,0,MicrosoftExcel20072008Template
24,551256,527436,18,0,18,0,MicrosoftWorksSS607080
23,1355704,1224753,23,0,23,0,AutoCAD200420052006Drawing
23,1072920,1027475,23,0,23,0,MicrosoftPowerPoint20002002
23,731664,677621,23,0,23,0,MicrosoftExcel20102011MacroEnabledWorkbook
23,564976,554727,3,0,3,0,MicrosoftWorks2000
22,786424,775229,6,0,6,0,AdobeIndesign
22,678704,669005,4,0,4,0,CorelDraw120
21,1384072,1373073,4,0,4,0,StuffIt
21,716688,606119,20,0,20,0,AutoCAD20002002Drawing
21,562032,539048,20,0,20,0,QuattroProWin7080
20,1081032,1042574,19,0,19,0,MacPowerPoint40
20,764400,745895,7,0,7,0,UNIXTar
20,644536,619374,15,0,15,0,MicrosoftProject200020022003
19,763416,750652,10,0,10,0,MPEGLayer3ID3Ver2x
18,848512,801052,17,0,17,0,MicrosoftPowerPointDual9597
17,1135400,1115467,7,0,7,0,WordPerfect42
17,786648,745057,15,0,15,0,AppleiWorkPagesFilePreview
17,549696,520564,8,0,8,0,MicrosoftExcel2007ExcelAddinMacroFile
17,519304,496881,15,0,15,0,AppleiWorkNumbersFile
17,450344,440114,9,0,9,0,WindowsHelpFile
16,492024,438449,14,0,14,0,MicrosoftPowerPoint20102011Template
15,873240,849728,14,0,14,0,MicrosoftExcel30
15,773536,760059,7,0,7,0,WindowsMediaVideo
15,765840,743555,12,0,12,0,UnknownUnicode
15,587264,577579,3,0,3,0,CorelDraw110
14,684736,665634,12,0,12,0,WindowsWrite
14,683472,646784,14,0,14,0,Visio6x
14,551392,532795,11,0,11,0,WindowsWorks40SS
14,548176,502737,14,0,14,0,MicrosoftExcel20102011Template
13,1384040,1268265,13,0,13,0,AutoCAD200720082009Drawing
13,788736,766996,11,0,11,0,MicrosoftAccess200020022003
13,607944,584574,10,0,10,0,Micrografxproduct
13,548664,499479,12,0,12,0,MicrosoftExcel20072008MacroEnabledTemplate
12,1386352,1371506,8,0,8,0,RASSunRaster
12,1380472,1243324,11,0,11,0,AutoCAD201020112012Drawing
11,1351720,1325265,9,0,9,0,WordPerfectGraphic
11,693240,654767,10,0,10,0,CorelDraw80
11,580464,570781,3,0,3,0,CorelDraw100
11,551400,533207,11,0,11,0,Lotus12310
11,548512,495538,11,0,11,0,MicrosoftExcel20102011MacroEnabledTemplate
10,1351888,1325967,9,0,9,0,CGMGraphicMetafile
10,763376,711957,10,0,10,0,MicrosoftPowerPoint20072008Slideshow
10,731664,703754,9,0,9,0,MicrosoftExcel20102011Binary
10,684992,658241,10,0,10,0,WordPerfect7080100X3X4
9,1384168,1348494,9,0,9,0,StarOffice67Writer
9,687264,655586,9,0,9,0,OutlookAppointment
9,644552,619185,8,0,8,0,MicrosoftProject2007
9,466664,436200,9,0,9,0,CorelPresentations70120X35
9,464520,437513,7,0,7,0,MicrosoftProject2010
8,1386232,1360778,7,0,7,0,MacWord40
8,1262520,1229895,8,0,8,0,MacPowerPoint30
8,1086232,1047766,8,0,8,0,WordPerfect60
8,788016,767001,8,0,8,0,MicrosoftAccess9597
8,650032,604012,8,0,8,0,MicrosoftPowerPoint20102011MacroEnabledPresentation
7,787544,767717,7,0,7,0,Lotus12320
7,782144,771041,4,0,4,0,MPEG2video
7,763640,751107,5,0,5,0,MPEG4file
7,672848,652102,7,0,7,0,WirelessMarkupLanguageWML
7,562048,539062,7,0,7,0,PasswordProtectedQuattroProWin90X3X5
7,562040,538914,7,0,7,0,QuattroProWin100
6,1301760,1280603,6,0,6,0,MicrosoftExcel2x
6,1276016,1249965,6,0,6,0,InternetNewsMessage
6,1140072,1119982,4,0,4,0,MicrosoftExcelXML2003
6,1117016,1096435,5,0,5,0,Wordstar40
6,726432,682793,5,0,5,0,MicrosoftWord2013
6,666272,650893,4,0,4,0,PaintShopPro
6,549704,519781,5,0,5,0,MicrosoftExcel20102011ExcelAddinMacroFile
5,1386264,1347681,5,0,5,0,StarOffice67Impress
5,1312480,1291519,5,0,5,0,WordforDOS5x
5,743376,732307,4,0,4,0,RealAudioRealVideo
5,685464,646700,5,0,5,0,Lotus12398MillenniumEdition
5,639624,605619,4,0,4,0,UUEEncodedContinuedPart
5,560848,539585,5,0,5,0,QuattroProWin60
5,443272,416357,5,0,5,0,AppleMail20MessageEMLX
4,1384080,1365343,4,0,4,0,LZHCompress
4,1264416,1242714,4,0,4,0,WordPerfect50
4,988464,958236,4,0,4,0,InternetHTMLUnicode
4,743376,732670,3,0,3,0,JavaClassFile
4,674104,575237,4,0,4,0,AutoCADDrawing14
4,562040,540931,4,0,4,0,QuattroProforWindows
4,505264,482143,4,0,4,0,MacPICT
4,480872,470463,2,1,2,1,MicrosoftPublisher20002003
4,464504,442451,4,0,4,0,MicrosoftProject98
3,1386344,1359457,3,0,3,0,StarOffice67Calc
3,1292816,1270420,3,0,3,0,vCalendar
3,999992,979880,3,0,3,0,WordforDOS4x
3,788608,768998,3,0,3,0,QuattroPro50
3,743864,732945,3,0,3,0,WindowsVideo
3,743376,732569,3,0,3,0,MacromediaFlash9
3,693384,674599,3,0,3,0,IBMDCARFT
3,683000,654076,3,0,3,0,Visio5x
3,654656,627349,3,0,3,0,StarOffice8WriterODF11
3,643320,624558,3,0,3,0,MicrosoftAccess
3,618880,599661,3,0,3,0,WindowsWorks40WP
3,604416,567943,3,0,3,0,MIFF
3,548168,517482,3,0,3,0,MicrosoftExcel2013Template
3,515376,492199,3,0,3,0,WordPerfectGraphic2
3,450280,440075,2,0,2,0,MPEG1audioLayer3
3,440584,422264,3,0,3,0,WindowsWorks30DB
2,1386784,1368056,2,0,2,0,KodakPhotoCD
2,1386664,1358785,2,0,2,0,StarOffice67Draw
2,1352592,1337722,2,0,2,0,PGMPortableGraymap
2,1352512,1333339,2,0,2,0,CALSRasterFileFormat
2,1343472,1321487,2,0,2,0,WordPerfect51FarEast
2,1245504,1225596,2,0,2,0,Lotus1233x
2,743376,732140,2,0,2,0,WindowsCompiledHelpFile
2,741560,730987,2,0,2,0,SelfUnZIPpingEXE
2,721704,688401,2,0,2,0,WordPerfect80100
2,720104,683958,2,0,2,0,MicrosoftPowerPoint2013
2,692088,675819,2,0,2,0,CorelDraw70
2,675728,592937,2,0,2,0,AutoCADDrawing13
2,668400,634245,2,0,2,0,MicrosoftExcel2013Workbook
2,662104,629001,2,0,2,0,StarOffice8DrawODF11
2,657760,625373,2,0,2,0,IBMLotusSymphonyPresentationODF11
2,657344,622242,2,0,2,0,StarOffice9ImpressODF12
2,654440,631554,2,0,2,0,Lotus12397Edition
2,640400,623441,2,0,2,0,Paradox
2,633888,623280,2,0,2,0,LotusDataInterchangeFormat
2,603744,578818,2,0,2,0,MIFF55
2,602952,577831,2,0,2,0,MIFF40
2,587328,570091,2,0,2,0,WindowsMetafile5000
2,551256,533459,2,0,2,0,WindowsWorks30SS
2,515896,492124,2,0,2,0,WordPerfectGraphic70120X35
2,467664,431926,2,0,2,0,AppleiWorkKeynoteFilePreview
2,451304,440056,2,0,2,0,MPEG2audioLayer3
2,451288,432764,2,0,2,0,MicrosoftOutlookPSTOST2003200720102013
2,451064,432640,2,0,2,0,MicrosoftOutlookPSTOST972000XP
2,197368,155549,2,0,2,0,MicrosoftPowerPoint20102011Slideshow
1,1386000,1367527,1,0,1,0,XWindowsDump
1,1385544,1360855,1,0,1,0,OS2Metafile
1,1384072,1374333,1,0,1,0,MIDIFile
1,1312456,1284571,1,0,1,0,PowerPoint30
1,820816,791585,1,0,1,0,Freelance9697MillenniumEdition
1,788400,769274,1,0,1,0,QuattroPro
1,763344,743439,1,0,1,0,MicrosoftOfficeThemeFile
1,762896,744717,1,0,1,0,EBCDICencodedText
1,743432,732003,1,0,1,0,JPEG2000mj2Extension
1,743376,732193,1,0,1,0,WindowsClipboardFile
1,733272,698586,1,0,1,0,MicrosoftExcel2013MacroEnabledTemplate
1,727224,708592,1,0,1,0,Selfextracting7zArchiveFile
1,727000,715112,1,0,1,0,ID3Ver1x
1,726408,716323,1,0,1,0,MPEG1audioLayer1
1,688888,665527,1,0,1,0,CorelDraw50
1,669752,649237,1,0,1,0,MSExcelMac40Workbook
1,656616,636616,1,0,1,0,IBMLotusSymphonySpreadsheetODF11
1,654808,635778,1,0,1,0,StarOffice8CalcODF11
1,654736,624703,1,0,1,0,StarOffice9WriterODF12
1,639448,616724,1,0,1,0,GEM
1,618752,599734,1,0,1,0,WindowsWorks30WP
1,605704,584964,1,0,1,0,Visio4x
1,587216,503519,1,0,1,0,AutoCADDrawing12
1,560800,540154,1,0,1,0,QuattroProWinX4
1,556608,536030,1,0,1,0,QuattroProWin110
1,556096,536280,1,0,1,0,QuattroProWinX5
1,549712,531427,1,0,1,0,MicrosoftExcel2013ExcelAddinMacroFile
1,529000,499198,1,0,1,0,Excel40Chart
1,504528,486158,1,0,1,0,KodakFlashPix
1,477584,444360,1,0,1,0,Freelance
1,460728,450560,1,0,1,0,MicrosoftWindowsExplorerCommandFile
1,460712,442883,1,0,1,0,MicrosoftOneNoteFile
1,447152,428038,1,0,1,0,OutlookDistributionList
1,137000,110601,1,0,1,0,MicrosoftWord20072008Template


==> data/charts/weighted_greedy.csv <==
rows,cols,init singularities,soln size,non opt size,soln weight,non opt weight,name
184406,1747600,1714210,159,159,57790836,57790836,RARFile
183235,1747592,1714832,185,185,79411252,79411252,ZIPJARFile
132151,1747496,1703038,467,467,248292895,248292895,Unknownformat
119488,1747592,1708186,141,141,1386297,1386297,MicrosoftCabinetFile
69991,1384072,1340518,756,756,90062979,90062979,InternetHTML
67282,1747496,1640841,1240,1240,648260319,648260319,AdobeAcrobatPDF
43515,1387928,1359646,361,361,150393550,150393550,Text7BitFile
34039,1747592,1467775,1322,1322,1150855100,1150855100,UNIXGZip
26886,1747512,1713919,203,203,42156799,42156799,JPEGFileInterchange
14269,1350944,963893,905,905,1910133406,1910133406,MicrosoftPowerPoint972004
7836,1337616,1070145,1009,1009,1126046335,1126046335,MicrosoftWord20032004
7512,1351464,1329103,86,86,3583310,3583310,CompuserveGIF
6978,1350968,1246071,598,598,510425311,510425311,MicrosoftExcel2000
5666,1352544,1341101,31,31,1156709,1156709,TrueTypeFontFile
5082,1329200,1206943,757,757,642705139,642705139,MicrosoftWord2000
4831,1384072,1360231,138,138,13730370,13730370,PortableNetworkGraphicsFormat
4739,1384072,1356118,253,253,45673121,45673121,UnknownANSI8
4384,1384072,1372824,18,18,16452034,16452034,WindowsSound
4104,763592,742184,80,80,3359161,3359161,ScalableVectorGraphicsFile
3901,1337616,1211988,688,688,832702465,832702465,MicrosoftWord2002
3683,1386320,1271664,426,426,505873044,505873044,PostScript
3479,1174512,1148345,136,136,158404448,158404448,ExtensibleMarkupLanguageXML
2614,1351552,1325178,61,61,12031321,12031321,ProgressiveJPEG
2064,1343424,1244480,459,459,274792010,274792010,MicrosoftWord9798
1595,1384072,1368235,31,31,173850,173850,WindowsIcon
1173,1388232,1368057,30,30,1057289,1057289,XWindowsPixmap
1000,1293936,1222538,244,244,158968253,158968253,MicrosoftExcel5070
900,889096,864491,34,34,579669,579669,InternetMessage
817,1325792,1229130,238,238,156886348,156886348,MicrosoftExcel97982004
779,1386464,1202578,136,136,102998522,102998522,AutoCADDXFASCII
765,1174440,1148214,98,98,18074776,18074776,UTF8encodedText
649,1343448,1288765,215,215,134982154,134982154,Word60or70
541,1312480,1264996,199,199,60712504,60712504,WordPerfect61120X35
539,1386680,1365088,113,113,132426475,132426475,TaggedImageFileFormat
492,1192784,1159823,78,78,6746060,6746060,TextMail
467,1246480,1224209,39,39,11008727,11008727,DBaseIII
459,1343328,1268993,178,178,163435944,163435944,MicrosoftExcel2002
453,1351672,1336712,27,27,1228828,1228828,MacPaint
400,1386280,1324624,192,192,59606308,59606308,RichTextFormat
348,1199280,1161569,117,117,15339078,15339078,Word2000HTML
338,1351600,1336287,40,40,29780,29780,Windows982000Bitmap
270,1331968,1310016,55,55,34773917,34773917,mboxRFC822mailbox
266,1394528,1370726,99,99,35670220,35670220,JPEG2000
255,768144,754513,27,27,63928746,63928746,WindowsMediaAudio
254,1061616,990006,126,126,96200783,96200783,MicrosoftExcel2003
233,1293376,1197147,140,140,313908863,313908863,MicrosoftPowerPoint20072008
214,1337624,1245538,136,136,50992653,50992653,MicrosoftWord20072008
188,715272,682407,96,96,48820740,48820740,Ichitaro8x13x20042010
185,744968,726016,34,34,25813822,25813822,AutoDeskDWFArchiveFile
184,1384072,1369028,26,26,13263036,13263036,WindowsBitmap
175,732960,680422,114,114,129007104,129007104,Hangul20022010WordProcessor
173,788360,715542,88,88,30061212,30061212,MicrosoftWord20102011
173,731664,680935,105,105,31275442,31275442,KingsoftOfficeWriterFile
156,743376,732052,27,27,16792224,16792224,AutoDeskDWF
141,1307528,1264251,62,62,6859934,6859934,MicrosoftExcel40
135,686848,631329,75,75,41415168,41415168,KingsoftOfficeSpreadsheetFile
134,1384072,1369302,7,7,20744,20744,OS2v2Bitmap
128,1386408,1364591,53,53,26143644,26143644,EnhancedWindowsMetafile
126,1386792,1345010,65,65,9252260,9252260,WordPerfect5152
125,731664,660225,97,97,267808552,267808552,MicrosoftPowerPoint20102011
122,1329208,1241305,64,64,124310993,124310993,EPSTIFFHeader
110,1384072,1369223,10,10,4275814,4275814,OS2Bitmap
109,662496,608029,80,80,38108622,38108622,OpenOffice3xDrawODF12
108,788760,742537,76,76,10901011,10901011,OpenOffice3xWriterODF12
100,1222744,1163006,77,77,53263513,53263513,InternetMailMessage
96,785288,764325,35,35,77131688,77131688,7zArchiveFile
90,1386232,1342953,54,54,9358849,9358849,MacWord5x
89,731664,697834,61,61,4400551,4400551,OpenOffice3xCalcODF12
88,1229368,1175975,68,68,53944710,53944710,MHTMLWebArchive
87,1305024,1265566,68,68,103564288,103564288,PowerPoint70
83,1312488,1286832,39,39,22016532,22016532,MacromediaFlash48
80,789840,754985,42,42,17534567,17534567,Excel2000HTML
76,657816,589284,56,56,84037453,84037453,OpenOffice3xImpressODF12
74,1386672,1365384,16,16,18987274,18987274,EXEDLLFile
73,1038360,990707,59,59,39055668,39055668,OpenOffice1xImpress
71,1352592,1337438,12,12,1678111,1678111,PBMPortableBitmap
67,768160,755443,12,12,31221787,31221787,QuicktimeMovie
66,720624,681235,54,54,21110146,21110146,OpenOffice1xWriter
65,733288,684903,52,52,64347725,64347725,OpenOffice2xImpressODF11
64,733280,694461,46,46,1926066,1926066,OpenOffice2xCalcODF11
64,716696,670865,48,48,8110080,8110080,OutlookEmail
64,708928,677855,31,31,23721896,23721896,IGESDrawingFileFormat
57,875872,847591,26,26,406170,406170,PowerPoint2000HTML
54,695080,652337,42,42,40470585,40470585,Hangul97WordProcessor
53,716848,691424,31,31,1754268,1754268,vCard
52,656048,613542,41,41,2893703,2893703,OpenOffice2xWriterODF11
51,662496,620918,43,43,10053744,10053744,OpenOffice2xDrawODF11
48,757432,746209,16,16,58793033,58793033,ISOBaseMediaFile
47,1386224,1349626,40,40,1749503,1749503,OpenOffice1xCalc
46,1386664,1371395,17,17,16365828,16365828,Paintbrush
45,468000,457584,6,6,5357568,5357568,MicrosoftPublisher2007
44,1384072,1369005,19,19,32784541,32784541,PPMPortablePixmap
44,1351808,1332500,11,11,243484,243484,XWindowsBitmap
43,1384304,1355285,25,25,5160286,5160286,MacPICT2
42,1386664,1347432,32,32,3738608,3738608,WordforWindows20
42,523760,501570,32,32,21802237,21802237,UUEEncodedText
41,1292520,1236174,34,34,15062654,15062654,MicrosoftExcel20072008
40,687104,658536,19,19,1155584,1155584,OutlookContact
38,1285408,1252175,30,30,12210880,12210880,PowerPoint40
38,683640,638873,32,32,27793408,27793408,MicrosoftVisio20032007
37,693408,653109,29,29,6602054,6602054,OpenOffice1xDraw
37,656056,597330,36,36,62784888,62784888,MicrosoftPowerPoint20072008MacroEnabledPresentation
36,632272,606298,25,25,10980312,10980312,WordPro97Millennium
35,1386656,1366845,15,15,39699046,39699046,AdobePhotoshop
35,731664,678061,33,33,14159445,14159445,MicrosoftExcel20102011Workbook
32,1386800,1370593,24,24,9186142,9186142,Targa
32,582000,568746,8,8,808704,808704,CorelDraw90
32,566568,545874,17,17,2082304,2082304,StarOffice52Writer
31,731664,675967,30,30,24706018,24706018,MicrosoftExcel20072008MacroEnabledWorkbook
29,1392648,1370472,19,19,80906951,80906951,AppleiWorkKeynoteFile
28,1384136,1358370,20,20,15763968,15763968,StarOffice52Impress
28,847184,818536,23,23,28054209,28054209,MicrosoftXMLPaperSpecification
28,668392,657825,5,5,5843456,5843456,GenericPasswordProtectedMicrosoftOffice2007Document
28,505560,491599,12,12,48472,48472,WindowsCursor
26,1386304,1366977,15,15,5241102,5241102,WindowsMetafile
26,492040,434154,25,25,29518712,29518712,MicrosoftPowerPoint20072008Template
25,1394480,1373072,17,17,1581761,1581761,JPEG2000jpfExtension
25,1386560,1363607,13,13,8151855,8151855,BinHexEncodedText
25,731664,678376,24,24,18053674,18053674,MicrosoftExcel20072008Binary
25,442552,423239,21,21,5637632,5637632,WindowsWorks40DB
24,743376,732402,7,7,8072918,8072918,ResourceInterchangeFileFormat
24,668224,621505,24,24,1702187,1702187,MicrosoftExcel20072008Template
24,551256,527436,19,19,2489856,2489856,MicrosoftWorksSS607080
23,1355704,1224753,23,23,28399385,28399385,AutoCAD200420052006Drawing
23,1072920,1027475,23,23,81778688,81778688,MicrosoftPowerPoint20002002
23,731664,677621,23,23,21091492,21091492,MicrosoftExcel20102011MacroEnabledWorkbook
23,564976,554727,3,3,92160,92160,MicrosoftWorks2000
22,786424,775229,8,8,14370328,14370328,AdobeIndesign
22,678704,669005,7,7,2455768,2455768,CorelDraw120
21,1384072,1373073,5,5,24409,24409,StuffIt
21,716688,606119,21,21,15003969,15003969,AutoCAD20002002Drawing
21,562032,539048,21,21,4099008,4099008,QuattroProWin7080
20,1081032,1042574,19,19,29187980,29187980,MacPowerPoint40
20,764400,745895,7,7,13448894,13448894,UNIXTar
20,644536,619374,15,15,8440832,8440832,MicrosoftProject200020022003
18,848512,801052,17,17,21462016,21462016,MicrosoftPowerPointDual9597
17,1135400,1115467,9,9,1800448,1800448,WordPerfect42
17,786648,745057,16,16,8933389,8933389,AppleiWorkPagesFilePreview
17,763416,751906,10,10,34824373,34824373,MPEGLayer3ID3Ver2x
17,549696,520564,8,8,377615,377615,MicrosoftExcel2007ExcelAddinMacroFile
17,519304,496881,15,15,2783706,2783706,AppleiWorkNumbersFile
17,450344,440114,10,10,8003083,8003083,WindowsHelpFile
16,492024,438449,14,14,12334296,12334296,MicrosoftPowerPoint20102011Template
15,873240,849728,14,14,1765296,1765296,MicrosoftExcel30
15,773536,760059,9,9,40396695,40396695,WindowsMediaVideo
15,765840,743555,14,14,2621919,2621919,UnknownUnicode
15,587264,577579,5,5,742022,742022,CorelDraw110
14,684736,665634,12,12,384003,384003,WindowsWrite
14,683472,646784,14,14,3592192,3592192,Visio6x
14,551392,532795,12,12,1475999,1475999,WindowsWorks40SS
14,548176,502737,14,14,2076087,2076087,MicrosoftExcel20102011Template
13,1384040,1268265,13,13,4723008,4723008,AutoCAD200720082009Drawing
13,788736,766996,11,11,21426176,21426176,MicrosoftAccess200020022003
13,607944,584574,11,11,284248,284248,Micrografxproduct
13,548664,499479,13,13,1550574,1550574,MicrosoftExcel20072008MacroEnabledTemplate
12,1386352,1371506,10,10,9859004,9859004,RASSunRaster
12,1380472,1243324,11,11,4729050,4729050,AutoCAD201020112012Drawing
11,1351720,1325265,9,9,610617,610617,WordPerfectGraphic
11,693240,654767,10,10,624430,624430,CorelDraw80
11,580464,570781,5,5,1134584,1134584,CorelDraw100
11,551400,533207,11,11,659936,659936,Lotus12310
11,548512,495538,11,11,3831885,3831885,MicrosoftExcel20102011MacroEnabledTemplate
10,1351888,1325967,10,10,2836220,2836220,CGMGraphicMetafile
10,763376,711957,10,10,46095934,46095934,MicrosoftPowerPoint20072008Slideshow
10,731664,703754,10,10,23829515,23829515,MicrosoftExcel20102011Binary
10,684992,658241,10,10,538095,538095,WordPerfect7080100X3X4
9,1384168,1348494,9,9,5008656,5008656,StarOffice67Writer
9,687264,655586,9,9,410624,410624,OutlookAppointment
9,644552,619185,8,8,3589120,3589120,MicrosoftProject2007
9,466664,436200,9,9,3013120,3013120,CorelPresentations70120X35
9,464520,437513,8,8,3926528,3926528,MicrosoftProject2010
8,1386232,1360778,7,7,330752,330752,MacWord40
8,1262520,1229895,8,8,2213551,2213551,MacPowerPoint30
8,1086232,1047766,8,8,690044,690044,WordPerfect60
8,788016,767001,8,8,4497408,4497408,MicrosoftAccess9597
8,650032,604012,8,8,14057840,14057840,MicrosoftPowerPoint20102011MacroEnabledPresentation
7,787544,767717,7,7,592047,592047,Lotus12320
7,782144,771041,5,5,1635970,1635970,MPEG2video
7,763640,751107,5,5,11789246,11789246,MPEG4file
7,672848,652102,7,7,43537,43537,WirelessMarkupLanguageWML
7,562048,539062,7,7,687482,687482,PasswordProtectedQuattroProWin90X3X5
7,562040,538914,7,7,2002868,2002868,QuattroProWin100
6,1301760,1280603,6,6,66182,66182,MicrosoftExcel2x
6,1276016,1249965,6,6,261144,261144,InternetNewsMessage
6,1140072,1119982,5,5,9510464,9510464,MicrosoftExcelXML2003
6,1117016,1096435,5,5,159776,159776,Wordstar40
6,726432,682793,6,6,3272352,3272352,MicrosoftWord2013
6,666272,650893,4,4,1555652,1555652,PaintShopPro
6,549704,519781,6,6,321378,321378,MicrosoftExcel20102011ExcelAddinMacroFile
5,1386264,1347681,5,5,1440424,1440424,StarOffice67Impress
5,1312480,1291519,5,5,429312,429312,WordforDOS5x
5,743376,732307,4,4,13138059,13138059,RealAudioRealVideo
5,685464,646700,5,5,590632,590632,Lotus12398MillenniumEdition
5,639624,605619,4,4,6999841,6999841,UUEEncodedContinuedPart
5,560848,539585,5,5,431231,431231,QuattroProWin60
5,443272,416357,5,5,5664672,5664672,AppleMail20MessageEMLX
4,1384080,1365343,4,4,211315,211315,LZHCompress
4,1264416,1242714,4,4,88687,88687,WordPerfect50
4,988464,958236,4,4,235176,235176,InternetHTMLUnicode
4,743376,732670,3,3,7069,7069,JavaClassFile
4,674104,575237,4,4,2062588,2062588,AutoCADDrawing14
4,562040,540931,4,4,244778,244778,QuattroProforWindows
4,505264,482143,4,4,110149,110149,MacPICT
4,480872,470463,3,3,3657728,3657728,MicrosoftPublisher20002003
4,464504,442451,4,4,933888,933888,MicrosoftProject98
3,1386344,1359457,3,3,182417,182417,StarOffice67Calc
3,1292816,1270420,3,3,385571,385571,vCalendar
3,999992,979880,3,3,116224,116224,WordforDOS4x
3,788608,768998,3,3,36597,36597,QuattroPro50
3,743864,732945,3,3,11861300,11861300,WindowsVideo
3,743376,732569,3,3,192799,192799,MacromediaFlash9
3,693384,674599,3,3,38816,38816,IBMDCARFT
3,683000,654076,3,3,192000,192000,Visio5x
3,654656,627349,3,3,76684,76684,StarOffice8WriterODF11
3,643320,624558,3,3,2719744,2719744,MicrosoftAccess
3,618880,599661,3,3,37888,37888,WindowsWorks40WP
3,604416,567943,3,3,1774410,1774410,MIFF
3,548168,517482,3,3,325016,325016,MicrosoftExcel2013Template
3,515376,492199,3,3,5535,5535,WordPerfectGraphic2
3,450280,440075,3,3,11808182,11808182,MPEG1audioLayer3
3,440584,422264,3,3,61952,61952,WindowsWorks30DB
2,1386784,1368056,2,2,8482816,8482816,KodakPhotoCD
2,1386664,1358785,2,2,12231,12231,StarOffice67Draw
2,1352592,1337722,2,2,199412,199412,PGMPortableGraymap
2,1352512,1333339,2,2,461056,461056,CALSRasterFileFormat
2,1343472,1321487,2,2,517407,517407,WordPerfect51FarEast
2,1245504,1225596,2,2,26486,26486,Lotus1233x
2,743376,732140,2,2,5882854,5882854,WindowsCompiledHelpFile
2,741560,730987,2,2,215148,215148,SelfUnZIPpingEXE
2,721704,688401,2,2,370688,370688,WordPerfect80100
2,720104,683958,2,2,2934639,2934639,MicrosoftPowerPoint2013
2,692088,675819,2,2,455356,455356,CorelDraw70
2,675728,592937,2,2,3501576,3501576,AutoCADDrawing13
2,668400,634245,2,2,171523,171523,MicrosoftExcel2013Workbook
2,662104,629001,2,2,373190,373190,StarOffice8DrawODF11
2,657760,625373,2,2,1205348,1205348,IBMLotusSymphonyPresentationODF11
2,657344,622242,2,2,1941385,1941385,StarOffice9ImpressODF12
2,654440,631554,2,2,168420,168420,Lotus12397Edition
2,640400,623441,2,2,12288,12288,Paradox
2,633888,623280,2,2,25124,25124,LotusDataInterchangeFormat
2,603744,578818,2,2,3259917,3259917,MIFF55
2,602952,577831,2,2,207150,207150,MIFF40
2,587328,570091,2,2,24686,24686,WindowsMetafile5000
2,551256,533459,2,2,26117,26117,WindowsWorks30SS
2,515896,492124,2,2,9728,9728,WordPerfectGraphic70120X35
2,467664,431926,2,2,1294561,1294561,AppleiWorkKeynoteFilePreview
2,451304,440056,2,2,5092119,5092119,MPEG2audioLayer3
2,451288,432764,2,2,2574336,2574336,MicrosoftOutlookPSTOST2003200720102013
2,451064,432640,2,2,393216,393216,MicrosoftOutlookPSTOST972000XP
2,197368,155549,2,2,8730877,8730877,MicrosoftPowerPoint20102011Slideshow
1,1386000,1367527,1,1,5681776,5681776,XWindowsDump
1,1385544,1360855,1,1,142702,142702,OS2Metafile
1,1384072,1374333,1,1,26593,26593,MIDIFile
1,1312456,1284571,1,1,50265,50265,PowerPoint30
1,820816,791585,1,1,127754,127754,Freelance9697MillenniumEdition
1,788400,769274,1,1,18687,18687,QuattroPro
1,763344,743439,1,1,3222,3222,MicrosoftOfficeThemeFile
1,762896,744717,1,1,2277872,2277872,EBCDICencodedText
1,743432,732003,1,1,3018267,3018267,JPEG2000mj2Extension
1,743376,732193,1,1,1090,1090,WindowsClipboardFile
1,733272,698586,1,1,70205,70205,MicrosoftExcel2013MacroEnabledTemplate
1,727224,708592,1,1,712165,712165,Selfextracting7zArchiveFile
1,727000,715112,1,1,544,544,ID3Ver1x
1,726408,716323,1,1,5430683,5430683,MPEG1audioLayer1
1,688888,665527,1,1,38140,38140,CorelDraw50
1,669752,649237,1,1,15196,15196,MSExcelMac40Workbook
1,656616,636616,1,1,33134,33134,IBMLotusSymphonySpreadsheetODF11
1,654808,635778,1,1,22025,22025,StarOffice8CalcODF11
1,654736,624703,1,1,849382,849382,StarOffice9WriterODF12
1,639448,616724,1,1,9916,9916,GEM
1,618752,599734,1,1,7680,7680,WindowsWorks30WP
1,605704,584964,1,1,169984,169984,Visio4x
1,587216,503519,1,1,475267,475267,AutoCADDrawing12
1,560800,540154,1,1,10752,10752,QuattroProWinX4
1,556608,536030,1,1,10409,10409,QuattroProWin110
1,556096,536280,1,1,25894,25894,QuattroProWinX5
1,549712,531427,1,1,182589,182589,MicrosoftExcel2013ExcelAddinMacroFile
1,529000,499198,1,1,13461,13461,Excel40Chart
1,504528,486158,1,1,61952,61952,KodakFlashPix
1,477584,444360,1,1,48911,48911,Freelance
1,460728,450560,1,1,77,77,MicrosoftWindowsExplorerCommandFile
1,460712,442883,1,1,3761288,3761288,MicrosoftOneNoteFile
1,447152,428038,1,1,50176,50176,OutlookDistributionList
1,137000,110601,1,1,19460,19460,MicrosoftWord20072008Template


==> data/charts/weighted_milhayes.csv <==
rows,cols,init singularities,soln size,non opt size,soln weight,non opt weight,name
184406,1747600,1714210,126,32,55024874,83739,RARFile
183235,1747592,1714832,134,13,69571743,3616,ZIPJARFile
132151,1747496,1703038,330,90,240573788,2890194,Unknownformat
119488,1747592,1708186,112,31,1373390,7207,MicrosoftCabinetFile
69991,1384072,1340518,530,176,84925588,17470280,InternetHTML
67282,1747496,1640841,855,281,606841839,34103582,AdobeAcrobatPDF
43515,1387928,1359646,255,88,132697222,2063437,Text7BitFile
34039,1747592,1467775,1044,69,1116272738,10916048,UNIXGZip
26886,1747512,1713919,157,44,33322207,317499,JPEGFileInterchange
14269,1350944,963893,763,85,1872370257,11709442,MicrosoftPowerPoint972004
7836,1337616,1070145,777,47,1071298008,6500864,MicrosoftWord20032004
7512,1351464,1329103,63,32,3195697,38965,CompuserveGIF
6978,1350968,1246071,460,36,470927787,2997837,MicrosoftExcel2000
5666,1352544,1341101,27,0,1121588,0,TrueTypeFontFile
5082,1329200,1206943,568,41,591493716,2531329,MicrosoftWord2000
4831,1384072,1360231,104,21,13251301,83760,PortableNetworkGraphicsFormat
4739,1384072,1356118,191,39,43646499,61108,UnknownANSI8
4384,1384072,1372824,15,2,16448002,2688,WindowsSound
4104,763592,742184,51,5,3047221,12268,ScalableVectorGraphicsFile
3901,1337616,1211988,518,27,791789567,3504128,MicrosoftWord2002
3683,1386320,1271664,312,55,482098038,9308769,PostScript
3479,1174512,1148345,98,25,129313010,76626,ExtensibleMarkupLanguageXML
2614,1351552,1325178,47,8,11909043,47280,ProgressiveJPEG
2064,1343424,1244480,358,19,257880650,1880576,MicrosoftWord9798
1595,1384072,1368235,23,2,168587,1532,WindowsIcon
1173,1388232,1368057,21,5,958651,29297,XWindowsPixmap
1000,1293936,1222538,199,9,146505491,518143,MicrosoftExcel5070
900,889096,864491,28,0,550982,0,InternetMessage
817,1325792,1229130,199,7,152863922,267776,MicrosoftExcel97982004
779,1386464,1202578,120,0,102262010,0,AutoCADDXFASCII
765,1174440,1148214,72,15,13994616,406096,UTF8encodedText
649,1343448,1288765,169,10,129289478,243712,Word60or70
541,1312480,1264996,154,2,58581232,106498,WordPerfect61120X35
539,1386680,1365088,89,2,120879949,24568,TaggedImageFileFormat
492,1192784,1159823,63,7,6463372,7748,TextMail
467,1246480,1224209,29,3,10551632,2418,DBaseIII
459,1343328,1268993,140,3,157640104,78848,MicrosoftExcel2002
453,1351672,1336712,21,2,1203033,9882,MacPaint
400,1386280,1324624,158,3,57928511,132185,RichTextFormat
348,1199280,1161569,94,2,14057721,144061,Word2000HTML
338,1351600,1336287,35,1,27418,714,Windows982000Bitmap
270,1331968,1310016,36,2,32300180,46118,mboxRFC822mailbox
266,1394528,1370726,81,1,35416023,67478,JPEG2000
255,768144,754513,18,4,53549773,2919594,WindowsMediaAudio
254,1061616,990006,109,2,95064578,51200,MicrosoftExcel2003
233,1293376,1197147,123,2,305741153,747689,MicrosoftPowerPoint20072008
214,1337624,1245538,129,0,50670480,0,MicrosoftWord20072008
188,715272,682407,76,2,47841794,56320,Ichitaro8x13x20042010
185,744968,726016,30,6,25770634,252459,AutoDeskDWFArchiveFile
184,1384072,1369028,21,4,12742988,86140,WindowsBitmap
175,732960,680422,94,0,126475264,0,Hangul20022010WordProcessor
173,788360,715542,83,0,29771216,0,MicrosoftWord20102011
173,731664,680935,89,2,29693836,69320,KingsoftOfficeWriterFile
156,743376,732052,24,2,16757803,6194,AutoDeskDWF
141,1307528,1264251,54,1,6642385,19378,MicrosoftExcel40
135,686848,631329,72,2,41341440,95232,KingsoftOfficeSpreadsheetFile
134,1384072,1369302,7,0,20744,0,OS2v2Bitmap
128,1386408,1364591,39,9,22017512,341452,EnhancedWindowsMetafile
126,1386792,1345010,58,0,9100306,0,WordPerfect5152
125,731664,660225,86,0,263115434,0,MicrosoftPowerPoint20102011
122,1329208,1241305,57,0,120153045,0,EPSTIFFHeader
110,1384072,1369223,10,0,4275814,0,OS2Bitmap
109,662496,608029,71,0,37837898,0,OpenOffice3xDrawODF12
108,788760,742537,70,1,10823872,10957,OpenOffice3xWriterODF12
100,1222744,1163006,69,0,53188466,0,InternetMailMessage
96,785288,764325,27,1,75947186,341122,7zArchiveFile
90,1386232,1342953,51,0,9322497,0,MacWord5x
89,731664,697834,58,0,4352606,0,OpenOffice3xCalcODF12
88,1229368,1175975,58,0,53819991,0,MHTMLWebArchive
87,1305024,1265566,62,4,98377728,739328,PowerPoint70
83,1312488,1286832,31,0,21892676,0,MacromediaFlash48
80,789840,754985,37,0,17157109,0,Excel2000HTML
76,657816,589284,45,1,79346254,520299,OpenOffice3xImpressODF12
74,1386672,1365384,15,1,18881143,105440,EXEDLLFile
73,1038360,990707,53,3,38488348,64442,OpenOffice1xImpress
71,1352592,1337438,10,2,1573252,153902,PBMPortableBitmap
67,768160,755443,10,0,26981300,0,QuicktimeMovie
66,720624,681235,51,0,21076803,0,OpenOffice1xWriter
65,733288,684903,44,0,60782021,0,OpenOffice2xImpressODF11
64,733280,694461,45,0,1921191,0,OpenOffice2xCalcODF11
64,716696,670865,45,0,7252480,0,OutlookEmail
64,708928,677855,22,2,17689703,52808,IGESDrawingFileFormat
57,875872,847591,24,0,375573,0,PowerPoint2000HTML
54,695080,652337,39,0,40358965,0,Hangul97WordProcessor
53,716848,691424,28,0,1742232,0,vCard
52,656048,613542,37,0,2792840,0,OpenOffice2xWriterODF11
51,662496,620918,41,0,10023100,0,OpenOffice2xDrawODF11
48,757432,746209,13,1,53175089,85944,ISOBaseMediaFile
47,1386224,1349626,39,0,1674078,0,OpenOffice1xCalc
46,1386664,1371395,14,1,16262979,36826,Paintbrush
45,468000,457584,3,0,5029888,0,MicrosoftPublisher2007
44,1384072,1369005,15,0,30625656,0,PPMPortablePixmap
44,1351808,1332500,8,0,242307,0,XWindowsBitmap
43,1384304,1355285,24,1,5156156,2796,MacPICT2
42,1386664,1347432,31,0,3710863,0,WordforWindows20
42,523760,501570,27,0,16815864,0,UUEEncodedText
41,1292520,1236174,33,0,14609190,0,MicrosoftExcel20072008
40,687104,658536,16,0,1067008,0,OutlookContact
38,1285408,1252175,27,0,11848384,0,PowerPoint40
38,683640,638873,29,0,27591680,0,MicrosoftVisio20032007
37,693408,653109,27,0,6470807,0,OpenOffice1xDraw
37,656056,597330,35,0,62594118,0,MicrosoftPowerPoint20072008MacroEnabledPresentation
36,632272,606298,17,0,10671284,0,WordPro97Millennium
35,1386656,1366845,11,0,29231553,0,AdobePhotoshop
35,731664,678061,32,0,14139724,0,MicrosoftExcel20102011Workbook
32,1386800,1370593,18,0,9064991,0,Targa
32,582000,568746,6,0,780606,0,CorelDraw90
32,566568,545874,13,1,1993728,30208,StarOffice52Writer
31,731664,675967,29,0,24526314,0,MicrosoftExcel20072008MacroEnabledWorkbook
29,1392648,1370472,16,1,79124957,10337881,AppleiWorkKeynoteFile
28,1384136,1358370,16,0,14185472,0,StarOffice52Impress
28,847184,818536,19,0,26806600,0,MicrosoftXMLPaperSpecification
28,668392,657825,3,0,5754368,0,GenericPasswordProtectedMicrosoftOffice2007Document
28,505560,491599,10,0,45468,0,WindowsCursor
26,1386304,1366977,13,0,5196936,0,WindowsMetafile
26,492040,434154,24,0,29445737,0,MicrosoftPowerPoint20072008Template
25,1394480,1373072,17,0,1581761,0,JPEG2000jpfExtension
25,1386560,1363607,11,0,8137902,0,BinHexEncodedText
25,731664,678376,22,0,18021992,0,MicrosoftExcel20072008Binary
25,442552,423239,19,0,5591552,0,WindowsWorks40DB
24,743376,732402,5,0,8058706,0,ResourceInterchangeFileFormat
24,668224,621505,24,0,1702187,0,MicrosoftExcel20072008Template
24,551256,527436,18,0,2479104,0,MicrosoftWorksSS607080
23,1355704,1224753,23,0,28399385,0,AutoCAD200420052006Drawing
23,1072920,1027475,23,0,81778688,0,MicrosoftPowerPoint20002002
23,731664,677621,23,0,21091492,0,MicrosoftExcel20102011MacroEnabledWorkbook
23,564976,554727,3,0,92160,0,MicrosoftWorks2000
22,786424,775229,6,0,13275136,0,AdobeIndesign
22,678704,669005,4,0,2378846,0,CorelDraw120
21,1384072,1373073,4,1,21082,5003,StuffIt
21,716688,606119,20,0,14962739,0,AutoCAD20002002Drawing
21,562032,539048,20,0,4084160,0,QuattroProWin7080
20,1081032,1042574,19,0,29187980,0,MacPowerPoint40
20,764400,745895,7,0,13448894,0,UNIXTar
20,644536,619374,15,0,8440832,0,MicrosoftProject200020022003
18,848512,801052,17,0,21462016,0,MicrosoftPowerPointDual9597
17,1135400,1115467,7,0,1590624,0,WordPerfect42
17,786648,745057,15,0,8006078,0,AppleiWorkPagesFilePreview
17,763416,751906,10,1,34824373,413696,MPEGLayer3ID3Ver2x
17,549696,520564,8,0,377615,0,MicrosoftExcel2007ExcelAddinMacroFile
17,519304,496881,15,0,2783706,0,AppleiWorkNumbersFile
17,450344,440114,9,0,7960244,0,WindowsHelpFile
16,492024,438449,14,0,12334296,0,MicrosoftPowerPoint20102011Template
15,873240,849728,14,0,1765296,0,MicrosoftExcel30
15,773536,760059,7,0,39100982,0,WindowsMediaVideo
15,765840,743555,12,0,2621913,0,UnknownUnicode
15,587264,577579,3,0,647216,0,CorelDraw110
14,684736,665634,12,0,384003,0,WindowsWrite
14,683472,646784,14,0,3592192,0,Visio6x
14,551392,532795,11,0,1469670,0,WindowsWorks40SS
14,548176,502737,14,0,2076087,0,MicrosoftExcel20102011Template
13,1384040,1268265,13,0,4723008,0,AutoCAD200720082009Drawing
13,788736,766996,11,0,21426176,0,MicrosoftAccess200020022003
13,607944,584574,10,0,282153,0,Micrografxproduct
13,548664,499479,12,0,1515638,0,MicrosoftExcel20072008MacroEnabledTemplate
12,1386352,1371506,8,0,9563580,0,RASSunRaster
12,1380472,1243324,11,0,4729050,0,AutoCAD201020112012Drawing
11,1351720,1325265,9,0,610617,0,WordPerfectGraphic
11,693240,654767,10,0,624430,0,CorelDraw80
11,580464,570781,3,0,1014992,0,CorelDraw100
11,551400,533207,11,0,659936,0,Lotus12310
11,548512,495538,11,0,3831885,0,MicrosoftExcel20102011MacroEnabledTemplate
10,1351888,1325967,9,0,2834880,0,CGMGraphicMetafile
10,763376,711957,10,0,46095934,0,MicrosoftPowerPoint20072008Slideshow
10,731664,703754,9,0,13025370,0,MicrosoftExcel20102011Binary
10,684992,658241,10,0,538095,0,WordPerfect7080100X3X4
9,1384168,1348494,9,0,5008656,0,StarOffice67Writer
9,687264,655586,9,0,410624,0,OutlookAppointment
9,644552,619185,8,0,3589120,0,MicrosoftProject2007
9,466664,436200,9,0,3013120,0,CorelPresentations70120X35
9,464520,437513,7,0,3731968,0,MicrosoftProject2010
8,1386232,1360778,7,0,330752,0,MacWord40
8,1262520,1229895,8,0,2213551,0,MacPowerPoint30
8,1086232,1047766,8,0,690044,0,WordPerfect60
8,788016,767001,8,0,4497408,0,MicrosoftAccess9597
8,650032,604012,8,0,14057840,0,MicrosoftPowerPoint20102011MacroEnabledPresentation
7,787544,767717,7,0,592047,0,Lotus12320
7,782144,771041,4,0,1445324,0,MPEG2video
7,763640,751107,5,0,11789246,0,MPEG4file
7,672848,652102,7,0,43537,0,WirelessMarkupLanguageWML
7,562048,539062,7,0,687482,0,PasswordProtectedQuattroProWin90X3X5
7,562040,538914,7,0,2002868,0,QuattroProWin100
6,1301760,1280603,6,0,66182,0,MicrosoftExcel2x
6,1276016,1249965,6,0,261144,0,InternetNewsMessage
6,1140072,1119982,4,0,9008916,0,MicrosoftExcelXML2003
6,1117016,1096435,5,0,159776,0,Wordstar40
6,726432,682793,5,0,3246122,0,MicrosoftWord2013
6,666272,650893,4,0,1555652,0,PaintShopPro
6,549704,519781,5,0,300986,0,MicrosoftExcel20102011ExcelAddinMacroFile
5,1386264,1347681,5,0,1440424,0,StarOffice67Impress
5,1312480,1291519,5,0,429312,0,WordforDOS5x
5,743376,732307,4,0,13138059,0,RealAudioRealVideo
5,685464,646700,5,0,590632,0,Lotus12398MillenniumEdition
5,639624,605619,4,0,6999841,0,UUEEncodedContinuedPart
5,560848,539585,5,0,431231,0,QuattroProWin60
5,443272,416357,5,0,5664672,0,AppleMail20MessageEMLX
4,1384080,1365343,4,0,211315,0,LZHCompress
4,1264416,1242714,4,0,88687,0,WordPerfect50
4,988464,958236,4,0,235176,0,InternetHTMLUnicode
4,743376,732670,3,0,7069,0,JavaClassFile
4,674104,575237,4,0,2062588,0,AutoCADDrawing14
4,562040,540931,4,0,244778,0,QuattroProforWindows
4,505264,482143,4,0,110149,0,MacPICT
4,480872,470463,3,2,3657728,611328,MicrosoftPublisher20002003
4,464504,442451,4,0,933888,0,MicrosoftProject98
3,1386344,1359457,3,0,182417,0,StarOffice67Calc
3,1292816,1270420,3,0,385571,0,vCalendar
3,999992,979880,3,0,116224,0,WordforDOS4x
3,788608,768998,3,0,36597,0,QuattroPro50
3,743864,732945,3,0,11861300,0,WindowsVideo
3,743376,732569,3,0,192799,0,MacromediaFlash9
3,693384,674599,3,0,38816,0,IBMDCARFT
3,683000,654076,3,0,192000,0,Visio5x
3,654656,627349,3,0,76684,0,StarOffice8WriterODF11
3,643320,624558,3,0,2719744,0,MicrosoftAccess
3,618880,599661,3,0,37888,0,WindowsWorks40WP
3,604416,567943,3,0,1774410,0,MIFF
3,548168,517482,3,0,325016,0,MicrosoftExcel2013Template
3,515376,492199,3,0,5535,0,WordPerfectGraphic2
3,450280,440075,2,0,8783411,0,MPEG1audioLayer3
3,440584,422264,3,0,61952,0,WindowsWorks30DB
2,1386784,1368056,2,0,8482816,0,KodakPhotoCD
2,1386664,1358785,2,0,12231,0,StarOffice67Draw
2,1352592,1337722,2,0,199412,0,PGMPortableGraymap
2,1352512,1333339,2,0,461056,0,CALSRasterFileFormat
2,1343472,1321487,2,0,517407,0,WordPerfect51FarEast
2,1245504,1225596,2,0,26486,0,Lotus1233x
2,743376,732140,2,0,5882854,0,WindowsCompiledHelpFile
2,741560,730987,2,0,215148,0,SelfUnZIPpingEXE
2,721704,688401,2,0,370688,0,WordPerfect80100
2,720104,683958,2,0,2934639,0,MicrosoftPowerPoint2013
2,692088,675819,2,0,455356,0,CorelDraw70
2,675728,592937,2,0,3501576,0,AutoCADDrawing13
2,668400,634245,2,0,171523,0,MicrosoftExcel2013Workbook
2,662104,629001,2,0,373190,0,StarOffice8DrawODF11
2,657760,625373,2,0,1205348,0,IBMLotusSymphonyPresentationODF11
2,657344,622242,2,0,1941385,0,StarOffice9ImpressODF12
2,654440,631554,2,0,168420,0,Lotus12397Edition
2,640400,623441,2,0,12288,0,Paradox
2,633888,623280,2,0,25124,0,LotusDataInterchangeFormat
2,603744,578818,2,0,3259917,0,MIFF55
2,602952,577831,2,0,207150,0,MIFF40
2,587328,570091,2,0,24686,0,WindowsMetafile5000
2,551256,533459,2,0,26117,0,WindowsWorks30SS
2,515896,492124,2,0,9728,0,WordPerfectGraphic70120X35
2,467664,431926,2,0,1294561,0,AppleiWorkKeynoteFilePreview
2,451304,440056,2,0,5092119,0,MPEG2audioLayer3
2,451288,432764,2,0,2574336,0,MicrosoftOutlookPSTOST2003200720102013
2,451064,432640,2,0,393216,0,MicrosoftOutlookPSTOST972000XP
2,197368,155549,2,0,8730877,0,MicrosoftPowerPoint20102011Slideshow
1,1386000,1367527,1,0,5681776,0,XWindowsDump
1,1385544,1360855,1,0,142702,0,OS2Metafile
1,1384072,1374333,1,0,26593,0,MIDIFile
1,1312456,1284571,1,0,50265,0,PowerPoint30
1,820816,791585,1,0,127754,0,Freelance9697MillenniumEdition
1,788400,769274,1,0,18687,0,QuattroPro
1,763344,743439,1,0,3222,0,MicrosoftOfficeThemeFile
1,762896,744717,1,0,2277872,0,EBCDICencodedText
1,743432,732003,1,0,3018267,0,JPEG2000mj2Extension
1,743376,732193,1,0,1090,0,WindowsClipboardFile
1,733272,698586,1,0,70205,0,MicrosoftExcel2013MacroEnabledTemplate
1,727224,708592,1,0,712165,0,Selfextracting7zArchiveFile
1,727000,715112,1,0,544,0,ID3Ver1x
1,726408,716323,1,0,5430683,0,MPEG1audioLayer1
1,688888,665527,1,0,38140,0,CorelDraw50
1,669752,649237,1,0,15196,0,MSExcelMac40Workbook
1,656616,636616,1,0,33134,0,IBMLotusSymphonySpreadsheetODF11
1,654808,635778,1,0,22025,0,StarOffice8CalcODF11
1,654736,624703,1,0,849382,0,StarOffice9WriterODF12
1,639448,616724,1,0,9916,0,GEM
1,618752,599734,1,0,7680,0,WindowsWorks30WP
1,605704,584964,1,0,169984,0,Visio4x
1,587216,503519,1,0,475267,0,AutoCADDrawing12
1,560800,540154,1,0,10752,0,QuattroProWinX4
1,556608,536030,1,0,10409,0,QuattroProWin110
1,556096,536280,1,0,25894,0,QuattroProWinX5
1,549712,531427,1,0,182589,0,MicrosoftExcel2013ExcelAddinMacroFile
1,529000,499198,1,0,13461,0,Excel40Chart
1,504528,486158,1,0,61952,0,KodakFlashPix
1,477584,444360,1,0,48911,0,Freelance
1,460728,450560,1,0,77,0,MicrosoftWindowsExplorerCommandFile
1,460712,442883,1,0,3761288,0,MicrosoftOneNoteFile
1,447152,428038,1,0,50176,0,OutlookDistributionList
1,137000,110601,1,0,19460,0,MicrosoftWord20072008Template

